Encoder-Sharing Hierarchical Federated Multi-Task Learning for VANETs

Most federated learning frameworks for vehicular ad hoc networks assume that all vehicles collaboratively train a single model for a common task. This assumption limits their applicability to practical vehicular environments, where vehicles may perform heterogeneous but related perception tasks with different output spaces. This paper proposes encoder-sharing hierarchical multi-task federated learning (EN-HMTFL), which integrates cluster-based hierarchical federated learning with a globally shared encoder and vehicle-local decoders. EN-HMTFL enables vehicles performing different tasks to collaboratively learn a transferable feature representation while preserving their task-specific models locally. Only the encoder is exchanged and aggregated through the hierarchy, whereas raw data and local decoder parameters remain at the vehicles. The proposed framework is evaluated on the MNIST and GTSRB datasets in different vehicular scenarios. Across the evaluated scenarios, EN-HMTFL improves accuracy by up to 24.0% relative to the compared representation-sharing benchmark. In scenarios where EN-HMTFL converges earlier, the reduction reaches up to 69 communication rounds (28.8%).

==> data/convergence_tables/gtsrb_20veh_100m.txt <==
Model                          Convergence Round   
------------------------------------------------------------
EN-HMTFL (100m)                171                 
Ditto                          223                 
M-Fed                          240                 
============================================================


==> data/convergence_tables/gtsrb_20veh_500m.txt <==
Model                          Convergence Round   
------------------------------------------------------------
EN-HMTFL (500m)                205                 
Ditto                          223                 
M-Fed                          240                 
============================================================


==> data/convergence_tables/gtsrb_50veh_100m.txt <==
Model                     Convergence Round   
------------------------------------------------------------
EN-HMTFL                  233                 
Ditto                     211                 
M-Fed                     238                 
============================================================


==> data/convergence_tables/mnist_20veh_100m.txt <==
Model                          Convergence Round   
------------------------------------------------------------
EN-HMTFL (100m)                177                 
Ditto                          228                 
M-Fed                          212                 
============================================================


==> data/convergence_tables/mnist_20veh_500m.txt <==
Model                          Convergence Round   
------------------------------------------------------------
EN-HMTFL (500m)                228                 
Ditto                          228                 
M-Fed                          212                 
============================================================


==> data/convergence_tables/mnist_50veh_100m.txt <==
Model                     Convergence Round   
------------------------------------------------------------
EN-HMTFL                  211                 
Ditto                     209                 
M-Fed                     223                 
============================================================


==> data/derived_plot_metrics.json <==
{
  "late_round_window": "round indices 230-249; available plotted samples only",
  "standard_deviation": "population standard deviation over late-round plotted samples",
  "scenarios": {
    "50 vehicles, 100 m, MNIST": {
      "EN-HMTFL": {"mean_percent": 69.2946, "std_percent": 0.2223, "final_percent": 69.4401, "convergence_round": 211},
      "Ditto": {"mean_percent": 61.8856, "std_percent": 0.6704, "final_percent": 62.1261, "convergence_round": 209},
      "M-Fed": {"mean_percent": 49.8085, "std_percent": 1.0589, "final_percent": 51.6114, "convergence_round": 223}
    },
    "50 vehicles, 100 m, GTSRB": {
      "EN-HMTFL": {"mean_percent": 76.3913, "std_percent": 7.7892, "final_percent": 85.7397, "convergence_round": 233},
      "Ditto": {"mean_percent": 29.9205, "std_percent": 0.4058, "final_percent": 30.3188, "convergence_round": 211},
      "M-Fed": {"mean_percent": 61.5820, "std_percent": 0.8628, "final_percent": 62.2518, "convergence_round": 238}
    },
    "20 vehicles, 100 m, MNIST": {
      "EN-HMTFL": {"mean_percent": 73.5637, "std_percent": 0.2967, "final_percent": 73.9230, "convergence_round": 177},
      "Ditto": {"mean_percent": 72.0714, "std_percent": 0.3734, "final_percent": 72.5347, "convergence_round": 228},
      "M-Fed": {"mean_percent": 63.7127, "std_percent": 0.3795, "final_percent": 64.5267, "convergence_round": 212}
    },
    "20 vehicles, 500 m, MNIST": {
      "EN-HMTFL": {"mean_percent": 72.8176, "std_percent": 0.3350, "final_percent": 73.2288, "convergence_round": 228},
      "Ditto": {"mean_percent": 72.0714, "std_percent": 0.3734, "final_percent": 72.5347, "convergence_round": 228},
      "M-Fed": {"mean_percent": 63.7127, "std_percent": 0.3795, "final_percent": 64.5267, "convergence_round": 212}
    },
    "20 vehicles, 100 m, GTSRB": {
      "EN-HMTFL": {"mean_percent": 81.8129, "std_percent": 0.0672, "final_percent": 81.8680, "convergence_round": 171},
      "Ditto": {"mean_percent": 78.1939, "std_percent": 0.1221, "final_percent": 78.3356, "convergence_round": 223},
      "M-Fed": {"mean_percent": 78.5581, "std_percent": 0.7368, "final_percent": 77.9885, "convergence_round": 240}
    },
    "20 vehicles, 500 m, GTSRB": {
      "EN-HMTFL": {"mean_percent": 78.9332, "std_percent": 0.0982, "final_percent": 79.0298, "convergence_round": 205},
      "Ditto": {"mean_percent": 78.1939, "std_percent": 0.1221, "final_percent": 78.3356, "convergence_round": 223},
      "M-Fed": {"mean_percent": 78.5581, "std_percent": 0.7368, "final_percent": 77.9885, "convergence_round": 240}
    }
  }
}

